Nearest Neighbour Based Estimates of Gradients: Sharp Nonasymptotic Bounds and Applications

Motivated by a wide variety of applications, ranging from stochastic optimization to dimension reduction through variable selection, the problem of estimating gradients accurately is of crucial importance in statistics and learning theory. We consider here the classic regression setup, where a real valued square integrable r.v. $Y$ is to be predicted upon observing a (possibly high dimensional) random vector $X$ by means of a predictive function $f(X)$ as accurately as possible in the mean-squared sense and study a nearest-neighbour-based pointwise estimate of the gradient of the optimal predictive function, the regression function $m(x)=\mathbb{E}[Y\mid X=x]$. Under classic smoothness conditions combined with the assumption that the tails of $Y-m(X)$ are sub-Gaussian, we prove nonasymptotic bounds improving upon those obtained for alternative estimation methods. Beyond the novel theoretical results established, several illustrative numerical experiments have been carried out. The latter provide strong empirical evidence that the estimation method proposed works very well for various statistical problems involving gradient estimation, namely dimensionality reduction, stochastic gradient descent optimization and quantifying disentanglement.

==> figs/rosenbrock_10.tikz <==
\begin{tikzpicture}
\begin{axis}[xlabel={\# iterations}, ylabel={$f(x)$}]
    \legend{{Estimated gradients},{True gradients},{Nelder-Mead}}
    \addplot+[no marks]
        table[row sep={\\}]
        {
            x  y  \\
            0.0  3609.0  \\
            1.0  1583.973747683674  \\
            2.0  728.0442517668956  \\
            3.0  276.1112547666652  \\
            4.0  103.34195519585775  \\
            5.0  56.45562292979939  \\
            6.0  61.29596067536545  \\
            7.0  71.41941874242227  \\
            8.0  78.49152498955303  \\
            9.0  79.3472970153467  \\
            10.0  81.6901577107559  \\
            11.0  85.2345642153323  \\
            12.0  86.91060747154962  \\
            13.0  91.50356416354538  \\
            14.0  86.34143494834483  \\
            15.0  88.11678817429896  \\
            16.0  87.05844039823647  \\
            17.0  85.8699565212705  \\
            18.0  85.59176219450316  \\
            19.0  82.90233455447758  \\
            20.0  77.14685437776068  \\
            21.0  78.9401714577389  \\
            22.0  77.13778883924361  \\
            23.0  73.95027545703553  \\
            24.0  67.383953092736  \\
            25.0  66.04056393806042  \\
            26.0  62.030606373989485  \\
            27.0  62.17216823994118  \\
            28.0  54.388440763527996  \\
            29.0  50.32810103134634  \\
            30.0  40.37664067044499  \\
            31.0  31.553405998875327  \\
            32.0  24.24896521142285  \\
            33.0  19.20130294261231  \\
            34.0  14.300972446289993  \\
            35.0  15.43268994722606  \\
            36.0  14.709560120726934  \\
            37.0  16.09815865294753  \\
            38.0  14.928139770602899  \\
            39.0  14.866724586670925  \\
            40.0  13.85505015254886  \\
            41.0  11.200741830005748  \\
            42.0  11.442987457995365  \\
            43.0  13.168450152474447  \\
            44.0  14.41119438529096  \\
            45.0  14.478633043367664  \\
            46.0  11.05325867419736  \\
            47.0  14.523070699183814  \\
            48.0  11.693616181372548  \\
            49.0  12.45658339954975  \\
            50.0  15.054981625793708  \\
            51.0  15.417898263097017  \\
            52.0  12.641035813548982  \\
            53.0  14.222589644108442  \\
            54.0  16.732950638382107  \\
            55.0  16.686489371433968  \\
            56.0  11.004746272342054  \\
            57.0  11.784889666623577  \\
            58.0  13.79893847284841  \\
            59.0  10.971836507216395  \\
            60.0  11.22424655765655  \\
            61.0  11.64259612549911  \\
            62.0  13.696565504532249  \\
            63.0  15.69074276595188  \\
            64.0  17.32146487697965  \\
            65.0  16.64805704333053  \\
            66.0  15.571402013407969  \\
            67.0  13.57501035599871  \\
            68.0  14.995540797011625  \\
            69.0  13.49314402068002  \\
            70.0  13.956106982093772  \\
            71.0  12.127387275774977  \\
            72.0  12.190351656912272  \\
            73.0  12.39344573093647  \\
            74.0  12.949427573983083  \\
            75.0  13.855550880366382  \\
            76.0  12.121788907578575  \\
            77.0  14.32678299441531  \\
            78.0  11.3839423567293  \\
            79.0  12.538382887399212  \\
            80.0  14.552975645870895  \\
            81.0  11.890239597921715  \\
            82.0  12.3482394739336  \\
            83.0  12.353132635424211  \\
            84.0  12.77171633497922  \\
            85.0  14.661995700921647  \\
            86.0  14.921053131396327  \\
            87.0  10.309521043442185  \\
            88.0  14.727979245877405  \\
            89.0  13.08702363142767  \\
            90.0  15.323458175407557  \\
            91.0  16.855639025871273  \\
            92.0  12.860099539195776  \\
            93.0  13.429834462946317  \\
            94.0  15.211472726383063  \\
            95.0  14.153776229927086  \\
            96.0  17.923406508965545  \\
            97.0  18.72158251630544  \\
            98.0  14.46109230625544  \\
            99.0  15.32736512688286  \\
            100.0  15.621081837711198  \\
        }
        ;
    \addplot+[no marks]
        table[row sep={\\}]
        {
            x  y  \\
            0.0  3609.0  \\
            1.0  1869.4882689999997  \\
            2.0  675.5465629539866  \\
            3.0  181.94973522609857  \\
            4.0  40.81665607029462  \\
            5.0  38.32015822354702  \\
            6.0  74.0065147504651  \\
            7.0  109.02161794367046  \\
            8.0  132.95319241123215  \\
            9.0  146.31638354175402  \\
            10.0  152.0909251493481  \\
            11.0  152.45377689289043  \\
            12.0  148.57933227308928  \\
            13.0  141.63447227653234  \\
            14.0  133.39074058142512  \\
            15.0  125.94381478326409  \\
            16.0  121.0069707885047  \\
            17.0  119.38011170303753  \\
            18.0  120.83463822697831  \\
            19.0  124.35826445438667  \\
            20.0  128.5902061099274  \\
            21.0  132.25617084731374  \\
            22.0  134.4565915558699  \\
            23.0  134.76241489679057  \\
            24.0  133.16665237552542  \\
            25.0  129.9676821856561  \\
            26.0  125.63573485241152  \\
            27.0  120.68742901720702  \\
            28.0  115.58517846654402  \\
            29.0  110.67551013316475  \\
            30.0  106.17057869428757  \\
            31.0  102.16409390888073  \\
            32.0  98.66528658928087  \\
            33.0  95.63530714044103  \\
            34.0  93.01633858518801  \\
            35.0  90.7501757463402  \\
            36.0  88.78739689381032  \\
            37.0  87.09003461473986  \\
            38.0  85.6305621358867  \\
            39.0  84.38908029990834  \\
            40.0  83.34965981313607  \\
            41.0  82.4963277728647  \\
            42.0  81.80924223036033  \\
            43.0  81.26189209261112  \\
            44.0  80.82026475275875  \\
            45.0  80.44454298776017  \\
            46.0  80.09307647689641  \\
            47.0  79.72751328529327  \\
            48.0  79.31754473337452  \\
            49.0  78.8439378351115  \\
            50.0  78.29924305316813  \\
            51.0  77.68637296894161  \\
            52.0  77.01579210477513  \\
            53.0  76.30220822431018  \\
            54.0  75.56149747874171  \\
            55.0  74.80830543565254  \\
            56.0  74.05448766058535  \\
            57.0  73.3083546372226  \\
            58.0  72.57457336344767  \\
            59.0  71.8545326355592  \\
            60.0  71.14697859996289  \\
            61.0  70.4487541801081  \\
            62.0  69.7555173556839  \\
            63.0  69.0623585313616  \\
            64.0  68.3642783370563  \\
            65.0  67.65651906865627  \\
            66.0  66.93476375066783  \\
            67.0  66.19522733422754  \\
            68.0  65.43466732428583  \\
            69.0  64.65033912212965  \\
            70.0  63.83991714905262  \\
            71.0  63.0013981523552  \\
            72.0  62.13299892000479  \\
            73.0  61.233057251490905  \\
            74.0  60.2999424046631  \\
            75.0  59.33197919686131  \\
            76.0  58.32738833665242  \\
            77.0  57.284244319298054  \\
            78.0  56.20045131039469  \\
            79.0  55.07373686796092  \\
            80.0  53.901663108771196  \\
            81.0  52.6816549847504  \\
            82.0  51.41104565193102  \\
            83.0  50.08713942254902  \\
            84.0  48.70729341386773  \\
            85.0  47.2690196609713  \\
            86.0  45.77011005178389  \\
            87.0  44.208786863586276  \\
            88.0  42.58388180226841  \\
            89.0  40.895046109473654  \\
            90.0  39.14299331314196  \\
            91.0  37.32977432005343  \\
            92.0  35.45908152097652  \\
            93.0  33.53657413054973  \\
            94.0  31.5702108901343  \\
            95.0  29.57056842733212  \\
            96.0  27.551114153449404  \\
            97.0  25.528392182381154  \\
            98.0  23.52207059237212  \\
            99.0  21.554790458224133  \\
            100.0  19.651754382609877  \\
        }
        ;
    \addplot+[no marks]
        table[row sep={\\}]
        {
            x  y  \\
            0.0  3304.0625  \\
            1.0  900.9612903835247  \\
            2.0  73.4313062757471  \\
            3.0  9.457426881489194  \\
            4.0  3.568248955305553  \\
            5.0  3.1622955937970896  \\
            6.0  3.123664483832231  \\
            7.0  3.115065742880925  \\
            8.0  3.1080186269084376  \\
            9.0  3.0908934234056247  \\
            10.0  3.0252213286723633  \\
            11.0  2.731308421387173  \\
            12.0  2.1891652529686905  \\
            13.0  1.6645051572518488  \\
            14.0  1.2957009863066882  \\
            15.0  0.87202481348831  \\
            16.0  0.5599010206675246  \\
            17.0  0.35147054795685145  \\
            18.0  0.21726436767782814  \\
            19.0  0.1546552720858913  \\
            20.0  0.12374570194659669  \\
            21.0  0.0818719590186329  \\
            22.0  0.04078256685882119  \\
            23.0  0.014341858718196725  \\
            24.0  0.002939600689974873  \\
            25.0  0.0005246844229631558  \\
            26.0  8.254059176558913e-5  \\
            27.0  6.508426961257024e-6  \\
            28.0  2.686767036573294e-7  \\
            29.0  2.686767036573294e-7  \\
            30.0  2.686767036573294e-7  \\
            31.0  2.686767036573294e-7  \\
            32.0  2.686767036573294e-7  \\
            33.0  2.686767036573294e-7  \\
            34.0  2.686767036573294e-7  \\
            35.0  2.686767036573294e-7  \\
            36.0  2.686767036573294e-7  \\
            37.0  2.686767036573294e-7  \\
            38.0  2.686767036573294e-7  \\
            39.0  2.686767036573294e-7  \\
            40.0  2.686767036573294e-7  \\
            41.0  2.686767036573294e-7  \\
            42.0  2.686767036573294e-7  \\
            43.0  2.686767036573294e-7  \\
            44.0  2.686767036573294e-7  \\
            45.0  2.686767036573294e-7  \\
            46.0  2.686767036573294e-7  \\
            47.0  2.686767036573294e-7  \\
            48.0  2.686767036573294e-7  \\
            49.0  2.686767036573294e-7  \\
            50.0  2.686767036573294e-7  \\
            51.0  2.686767036573294e-7  \\
            52.0  2.686767036573294e-7  \\
            53.0  2.686767036573294e-7  \\
            54.0  2.686767036573294e-7  \\
            55.0  2.686767036573294e-7  \\
            56.0  2.686767036573294e-7  \\
            57.0  2.686767036573294e-7  \\
            58.0  2.686767036573294e-7  \\
            59.0  2.686767036573294e-7  \\
            60.0  2.686767036573294e-7  \\
            61.0  2.686767036573294e-7  \\
            62.0  2.686767036573294e-7  \\
            63.0  2.686767036573294e-7  \\
            64.0  2.686767036573294e-7  \\
            65.0  2.686767036573294e-7  \\
            66.0  2.686767036573294e-7  \\
            67.0  2.686767036573294e-7  \\
            68.0  2.686767036573294e-7  \\
            69.0  2.686767036573294e-7  \\
            70.0  2.686767036573294e-7  \\
            71.0  2.686767036573294e-7  \\
            72.0  2.686767036573294e-7  \\
            73.0  2.686767036573294e-7  \\
            74.0  2.686767036573294e-7  \\
            75.0  2.686767036573294e-7  \\
            76.0  2.686767036573294e-7  \\
            77.0  2.686767036573294e-7  \\
            78.0  2.686767036573294e-7  \\
            79.0  2.686767036573294e-7  \\
            80.0  2.686767036573294e-7  \\
            81.0  2.686767036573294e-7  \\
            82.0  2.686767036573294e-7  \\
            83.0  2.686767036573294e-7  \\
            84.0  2.686767036573294e-7  \\
            85.0  2.686767036573294e-7  \\
            86.0  2.686767036573294e-7  \\
            87.0  2.686767036573294e-7  \\
            88.0  2.686767036573294e-7  \\
            89.0  2.686767036573294e-7  \\
            90.0  2.686767036573294e-7  \\
            91.0  2.686767036573294e-7  \\
            92.0  2.686767036573294e-7  \\
            93.0  2.686767036573294e-7  \\
            94.0  2.686767036573294e-7  \\
            95.0  2.686767036573294e-7  \\
            96.0  2.686767036573294e-7  \\
            97.0  2.686767036573294e-7  \\
            98.0  2.686767036573294e-7  \\
            99.0  2.686767036573294e-7  \\
            100.0  2.686767036573294e-7  \\
        }
        ;
\end{axis}
\end{tikzpicture}

